AToMiC: An Image/Text Retrieval Test Collection to Support Multimedia Content Creation

This paper presents the AToMiC (Authoring Tools for Multimedia Content) dataset, designed to advance research in image/text cross-modal retrieval. While vision-language pretrained transformers have led to significant improvements in retrieval effectiveness, existing research has relied on image-caption datasets that feature only simplistic image-text relationships and underspecified user models of retrieval tasks. To address the gap between these oversimplified settings and real-world applications for multimedia content creation, we introduce a new approach for building retrieval test collections. We leverage hierarchical structures and diverse domains of texts, styles, and types of images, as well as large-scale image-document associations embedded in Wikipedia. We formulate two tasks based on a realistic user model and validate our dataset through retrieval experiments using baseline models. AToMiC offers a testbed for scalable, diverse, and reproducible multimedia retrieval research. Finally, the dataset provides the basis for a dedicated track at the 2023 Text Retrieval Conference (TREC), and is publicly available at https://github.com/TREC-AToMiC/AToMiC.

==> tikz_figs/atomic_coco/i2t/blip.txt <==
94.5 17.75
95.92 20.56


==> tikz_figs/atomic_coco/i2t/clip.txt <==
82.76 29.42
86.1 36.49


==> tikz_figs/atomic_coco/i2t/flava.txt <==
86.04 24.15


==> tikz_figs/atomic_coco/i2t/openclip.txt <==
84.1 26.44
86.14 33.82
90.18 44.25
90.64 49.49
91.82 53.6
85.42 32.01


==> tikz_figs/atomic_coco/i2t/openclipf.txt <==
88.28 53.39
84.92 49.27
86.58 55.31
85.16 43.34
82.18 39.37
82.72 45.79


==> tikz_figs/atomic_coco/t2i/blip.txt <==
85.7 14.56
87.69 17.78


==> tikz_figs/atomic_coco/t2i/clip.txt <==
65.01 32.62
70.48 50.62


==> tikz_figs/atomic_coco/t2i/flava.txt <==
78.17 23.38

==> tikz_figs/atomic_coco/t2i/openclip.txt <==
69.85 25.02
73.52 32.9
78.81 45.63
80.8 49.7
82.32 53.7
72.76 31.07


==> tikz_figs/atomic_coco/t2i/openclipf.txt <==
75.73 54.48
72.28 52.28
73.85 56.93
68.76 42.84
67.25 41.73
67.05 47.21


==> tikz_figs/corpus_size/i2t_mrr/b.txt <==
10000 0.208
3000000 0.041
10000000 0.023


==> tikz_figs/corpus_size/i2t_mrr/bm25.txt <==
10000 0.719
3000000 0.431
10000000 0.281


==> tikz_figs/corpus_size/i2t_mrr/g.txt <==
10000 0.366
3000000 0.096
10000000 0.056


==> tikz_figs/corpus_size/i2t_mrr/h.txt <==
10000 0.331
3000000 0.082
10000000 0.047


==> tikz_figs/corpus_size/i2t_mrr/l.txt <==
10000 0.291
3000000 0.067
10000000 0.034


==> tikz_figs/corpus_size/i2t_recall/b.txt <==
10000 88.93
3000000 31.82
10000000 21.46


==> tikz_figs/corpus_size/i2t_recall/bm25.txt <==
10000 91.91
3000000 80.74
10000000 76.45


==> tikz_figs/corpus_size/i2t_recall/g.txt <==
10000 88.93
3000000 51.34
10000000 42.35


==> tikz_figs/corpus_size/i2t_recall/h.txt <==
10000 94.59
3000000 47.17
10000000 35.55


==> tikz_figs/corpus_size/i2t_recall/l.txt <==
10000 93.17
3000000 42.54
10000000 30.26


==> tikz_figs/corpus_size/t2i_mrr/b.txt <==
10000 0.196
3000000 0.038
10000000 0.03


==> tikz_figs/corpus_size/t2i_mrr/bm25.txt <==
10000 0.636
3000000 0.284


==> tikz_figs/corpus_size/t2i_mrr/g.txt <==
10000 0.357
3000000 0.087
10000000 0.07


==> tikz_figs/corpus_size/t2i_mrr/h.txt <==
10000 0.325
3000000 0.076
10000000 0.06


==> tikz_figs/corpus_size/t2i_mrr/l.txt <==
10000 0.289
3000000 0.067
10000000 0.052


==> tikz_figs/corpus_size/t2i_recall/b.txt <==
10000 88.49
3000000 29.63
10000000 22.61


==> tikz_figs/corpus_size/t2i_recall/bm25.txt <==
10000 90.75
3000000 70.65


==> tikz_figs/corpus_size/t2i_recall/g.txt <==
10000 95.28
3000000 50.06
10000000 41.05


==> tikz_figs/corpus_size/t2i_recall/h.txt <==
10000 94.72
3000000 46.15
10000000 37.78


==> tikz_figs/corpus_size/t2i_recall/l.txt <==
10000 93.49
3000000 42.42
10000000 33.54

